Frame Field Operators

Differential operators are widely used in geometry processing for problem domains like spectral shape analysis, data interpolation, parametrization and mapping, and meshing. In addition to the ubiquitous cotangent Laplacian, anisotropic second-order operators, as well as higher-order operators such as the Bilaplacian, have been discretized for specialized applications. In this paper, we study a class of operators that generalizes the fourth-order Bilaplacian to support anisotropic behavior. The anisotropy is parametrized by a symmetric frame field, first studied in connection with quadrilateral and hexahedral meshing, which allows for fine-grained control of local directions of variation. We discretize these operators using a mixed finite element scheme, verify convergence of the discretization, study the behavior of the operator under pullback, and present potential applications.

==> EGauthorGuidelines-body.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Do not use page numbering within the final version of your paper.


%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{Exclusive License Form}

You must include your signed Eurographics Exclusive License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Do not use page numbering within the final version of your paper.


%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{Exclusive License Form}

You must include your signed Eurographics Exclusive License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> figures/clover-ev.csv <==
1e-06,9.9978e-07,9.4639e-07,-2.032e-08
0.75191,0.81985,0.87211,0.90584
0.9587,1.045,1.1111,1.1537
3.5734,3.82,4.037,4.1849
4.5116,4.696,4.9069,5.0539
5.4393,5.6816,5.9767,6.1859
9.5289,9.8543,10.227,10.488
15.412,15.539,15.979,16.322
17.287,17.221,17.723,18.15
28.626,27.684,28.06,28.471
34.045,33.109,33.772,34.456
39.832,39.767,40.725,41.503
47.591,45.785,46.309,46.968
71.114,69.667,70.83,71.939
74.882,72.207,73.094,74.12
83.116,79.504,80.411,81.615
108.87,104.5,105.51,106.93
117.02,108.2,108.1,109.25
164.81,155.62,156.15,157.61
181.72,173.21,173.67,175.26
212.09,199.28,199.23,200.97
307.75,291.2,291.56,293.97
343.23,326.41,325.97,328.31
382.02,364.54,363.57,364.95
424.73,396.46,391.98,392.59
431.97,413.18,411.5,412.55
477.84,455.05,452.35,453.81
547.57,519.08,515.07,515.9
573.76,553.22,551.2,552.15
673.31,649.83,647.09,648.63
709.74,674.44,669.6,670.02
855.17,796.66,785.38,783.87
905.48,840.2,827.5,826.32
1005.8,964.22,956.82,956.74
1120.4,1041.6,1026.4,1025.8
1175.4,1108,1096.7,1096.7
1254.2,1193.9,1178.3,1176.3
1331.2,1254.4,1242.8,1241.9
1375.2,1314.3,1304.9,1304.5
1599.5,1511.6,1494.5,1492.2
1620.3,1549.5,1531.3,1529.3
1703.4,1640.2,1632.7,1634.5
1843.2,1763.5,1750.6,1749.8
1978.6,1913.2,1899.7,1900.1
2043,1951.5,1934.5,1933.6
2141.1,2020.4,1992.1,1986.8
2249.8,2165,2153.8,2153.9
2536.2,2443.5,2427.7,2427.1
2664.8,2545.7,2520.4,2516.6
2864.7,2750,2723.5,2719.4
2935.1,2803.7,2779.8,2776.7
3029.4,2904.1,2874.2,2869.3
3112.6,2986.6,2971.2,2970.5
3267.7,3168.9,3155.5,3155.1
3476.7,3385.1,3357.8,3354.3
3592.1,3434.9,3413.8,3410.8
3734.5,3607.2,3576,3569.4
3793.7,3678.4,3655.3,3651.6
3966.5,3723.2,3686.2,3680.3
4107.7,3908.3,3864.1,3855.3
4281.9,4168.8,4129.6,4118.2
4487,4202.1,4157.8,4150.8
4626,4436.8,4387.4,4377.6
4819,4649.2,4597,4581


==> figures/clover-mean-length.csv <==
0.018949,1.0203e-06,0.15393,0.195,0.61157,0.54228,0.7466,0.9588,0.91052,0.86299,0.15517,0.4109,1.6708,0.62318,0.8251,0.7617,1.5012,1.9413,7.7723,7.2035,6.4642,11.121,13.776,14.916,17.067,32.132,19.417,24.033,31.678,21.605,24.684,39.728,71.301,79.159,49.011,94.573,78.678,77.896,89.355,70.709,107.35,91.04,68.863,93.445,78.516,109.39,154.29,95.941,109.12,148.21,145.34,158.39,160.06,142.18,112.61,122.43,181.35,165.11,142.15,286.22,252.42,163.67,336.19,248.39,238.07
0.0094009,1.0201e-06,0.08599,0.10871,0.36497,0.35793,0.50431,0.63347,0.7832,0.92916,0.78674,1.3474,1.7364,1.1825,2.2719,1.9131,2.1111,2.424,1.0471,1.9913,2.0407,1.6928,2.7728,1.8978,0.41659,3.8603,0.62285,1.234,3.1868,1.0694,1.2004,4.4262,12.792,13.879,7.4744,15.754,11.354,17.613,12.486,9.7413,19.406,20.243,5.7199,13.741,13.132,17.949,33.586,11.173,16.384,29.173,30.621,27.052,34.762,16.113,13.87,30.824,24.099,37.843,26.782,42.967,52.957,50.604,51.221,59.207,68.276
0.0046864,9.6671e-07,0.033725,0.042597,0.14792,0.14707,0.20919,0.26092,0.34328,0.42742,0.41127,0.68422,0.77844,0.6583,1.1093,1.026,1.2041,1.4188,1.156,1.4582,1.5854,1.7371,2.4117,2.341,1.3826,0.61605,1.0486,1.4653,0.82707,0.9513,1.5387,0.41625,1.5174,1.1792,0.082275,0.63184,0.034642,1.9843,0.9033,0.34951,2.3195,2.0433,1.8116,0.89679,0.37733,0.95446,5.2451,0.045876,0.63415,3.8433,4.1608,3.1019,4.9459,0.7155,0.41863,3.5266,3.0371,6.6062,3.7183,5.9185,8.7958,11.4,7.0066,9.8587,16.05


==> figures/horse-ev.csv <==
1.0065e-06,9.7083e-07,1.0258e-06,5.3466e-06,4.0492e-05,0.00010408
24.321,26.855,29.644,32.267,34.264,35.646
47.25,51.522,55.907,60.465,64.131,66.718
87.445,101.75,113.35,127.39,139.97,149.57
246.21,268.5,294.78,321.96,343.05,358.58
257.57,289.62,330.3,374.77,413.52,443.04
360.89,389.68,434.1,480.55,518.58,547.24
402.57,424.43,496.4,581.38,657.22,714.72
747.42,740.51,774.54,826.23,871.24,904.39
779.88,792.09,858.95,943.23,1018.4,1077.2
1223.8,1230,1270.4,1341.9,1408.3,1459
1824,1881.1,1979.7,2135.6,2293.6,2415.2
2398.6,2503.9,2656.7,2806.2,2922,3015.9
2452.9,2574.4,2731.9,2994.8,3250.6,3440.3
3010,2952.4,3043.4,3284.9,3542.2,3762.5
3497.1,3510.3,3665.1,3892,4106.2,4272.1
4445.3,4339.6,4428.3,4637.6,4836.2,4973.1
4793.3,4555.3,4625.4,4928.8,5236.9,5474.7
7120.3,7031.3,7065.3,7225.2,7438.1,7631.9
7435.2,7662,7943.4,8299.6,8635.6,8900.2
8737.9,8634.9,8757.9,9098.2,9393.9,9634
8962.2,8706.4,9390.3,10423,10734,10993
9857.1,9982.6,10216,10482,11315,11720
11384,10717,10669,11037,11656,12445
14144,13858,14422,15536,16343,16942
14538,14352,14777,15593,16813,17868
16364,16257,16529,17167,17823,18415
19696,18720,18781,19769,20565,20974
21362,20642,20192,20568,21582,22687
24205,22081,21668,22509,23718,24798
25975,25325,25493,26518,27608,28434
29439,28677,28668,29209,29925,30691
33770,32034,31006,31527,32608,33637
35019,33407,33114,33825,35086,36316
36512,34277,34351,36310,38542,40033
42719,41625,41197,42290,44191,45239
45513,44973,44796,44984,45184,46302
48746,47773,47344,47748,48489,49136
50921,48694,48264,50077,51542,52613
54254,51108,50090,50922,52954,54836
58590,55768,54891,55733,56859,57687
60664,57371,56242,56796,58520,60506
61948,59204,58577,59662,61279,62899
64907,61830,61168,61954,63019,63964
73583,71866,71587,72512,73779,74817
82536,80476,78876,79407,80765,82067
84480,83056,82390,83855,86624,89392
90208,89488,89373,90456,92035,93581
94816,94555,94394,96519,98344,99919
97604,96893,97506,1.0058e+05,1.0413e+05,1.0583e+05
1.0303e+05,1.0176e+05,1.0135e+05,1.0254e+05,1.0529e+05,1.0957e+05
1.109e+05,1.1076e+05,1.1084e+05,1.1282e+05,1.1537e+05,1.1775e+05
1.1385e+05,1.1592e+05,1.1762e+05,1.2048e+05,1.2352e+05,1.2614e+05
1.2538e+05,1.2284e+05,1.2294e+05,1.2498e+05,1.2722e+05,1.2913e+05
1.3882e+05,1.4008e+05,1.3881e+05,1.3969e+05,1.4146e+05,1.4348e+05
1.4092e+05,1.4209e+05,1.4182e+05,1.4346e+05,1.4568e+05,1.4753e+05
1.4389e+05,1.4479e+05,1.4676e+05,1.4907e+05,1.5139e+05,1.5366e+05
1.5079e+05,1.515e+05,1.502e+05,1.5106e+05,1.5322e+05,1.5536e+05
1.6161e+05,1.5873e+05,1.5705e+05,1.6033e+05,1.6308e+05,1.6455e+05
1.6438e+05,1.6505e+05,1.6389e+05,1.6501e+05,1.6891e+05,1.7334e+05
1.7321e+05,1.764e+05,1.7346e+05,1.7382e+05,1.7554e+05,1.7718e+05
1.8868e+05,1.788e+05,1.8008e+05,1.849e+05,1.8937e+05,1.9382e+05
1.9797e+05,2.0447e+05,2.0292e+05,2.0437e+05,2.0703e+05,2.0928e+05
2.0257e+05,2.0487e+05,2.0524e+05,2.073e+05,2.0998e+05,2.1232e+05


==> figures/horse-mean-length.csv <==
0.014243,0.00010307,11.324,19.467,62.125,112.37,185.47,186.35,312.16,156.97,297.28,235.22,591.22,617.3,987.35,752.42,774.98,527.84,681.41,511.61,1465,896.08,2030.4,1862.6,1061.3,2797.8,3329.5,2051,1277.8,1324.9,592.69,2459.7,1252,132.76,1297.8,3520.7,2520.3,789.04,390.01,1691.8,581.71,903.61,157.52,951.29,942.73,1234,469.46,4912.4,3372.8,5103.3,8220.7,6539.3,6848.7,12284,3744.2,4656.1,6612,9772.7,4578.4,2940.2,8966,3972.8,5137.6,11315,9748.4
0.0071015,0.00010311,8.7902,15.196,47.815,90.078,153.42,157.57,290.3,163.88,285.07,229.04,534.1,511.99,865.91,810.1,761.78,633.57,919.38,600.55,1238.2,999.05,2286.2,1737,1728.2,3083.6,3516,2158,2254.7,2044.9,2717,3109,2014.3,1603.9,2909,5755.3,3614.5,1328.9,1362.4,3918.4,3728.5,1919.1,3135.4,3695,2134.5,2951.5,1590.5,6336.2,4093.6,5364.3,8932.4,7810.3,6983.1,10221,6283,3399,5438.2,8865.8,3867.7,5825.6,8296.3,777.99,15020,4809.4,7449
0.0035516,0.00010305,6.0019,10.811,36.218,63.801,112.74,113.15,218.33,129.85,218.21,188.58,435.53,359.27,708.4,719.12,607,544.84,849.27,566.61,956.75,876.09,1602.3,1503.5,1776.6,2520.2,3090.1,1886.3,2193.6,2494.4,3130.1,2941.4,2022.4,2631.9,3202.4,5681.4,4042,1506.1,1791.2,4348.6,4746.4,2795.4,4263.8,4322.3,2796.1,3229.7,3190.2,7002.7,4208.5,5525.4,8319.1,8220,6903.1,8516.8,6190.8,4674.5,5717.5,6901.3,5160.2,7499.8,9450.5,3717.2,13730,6359.5,7076.1
0.0017769,9.8733e-05,3.3786,6.2526,22.181,36.625,68.276,66.695,133.34,78.164,133.93,117.08,279.65,209.74,445.43,477.52,380.07,335.54,545.89,406.68,600.61,535.84,569.48,1237.7,1408.8,1406.3,2274.7,1248.7,1204.7,2118.6,2288.6,1916.3,1482.2,2110.4,2491,3722.9,2949,1317.9,1387.7,2535.6,3914,1954,3709.9,3237.6,2010.2,2305.4,2659.9,5537.7,3125.4,3400.1,5248.2,7034.6,4922,5662.1,4149.6,3792.4,4076.9,4585.8,4300.7,4221.9,8337.9,3356.7,8912.4,4912.4,5018
0.00088891,6.3588e-05,1.3816,2.5864,9.6044,15.536,29.518,28.66,57.507,33.152,58.811,50.728,121.62,93.942,189.62,220.23,165.91,136.92,237.76,193.78,264.58,240.13,258.54,404.68,789.53,598.51,1054.7,591.94,409.7,1105,1079.7,826.29,765.68,1029.6,1230.2,1490.9,1047.7,1117.4,646.65,1070.7,1882.2,827.74,1986.6,1620.5,945.09,1037.7,1301.4,2768.5,1545.8,1574.5,1690.5,4281.6,2371.3,2614.1,1903.5,2022.2,1850.4,2270.1,2143.8,1470.1,4431,1641.2,4443.2,2255.4,2338


==> figures/sphere-ev.csv <==
1e-06,1e-06,1e-06,1e-06,1e-06,1e-06,1e-06,1e-06,1e-06,9.9998e-07,9.9998e-07,1.0001e-06
7.9119,8.0856,8.3681,8.6599,9.2039,9.5116,10.007,10.564,11.142,11.784,12.61,13.666
7.9911,8.1557,8.4797,8.7494,9.2456,9.5627,10.068,10.623,11.21,11.843,12.71,13.73
8.041,8.2171,8.5222,8.9243,9.2971,9.6614,10.183,10.7,11.268,11.903,12.782,13.788
33.614,33.005,33.592,34.97,35.684,37.372,38.104,39.31,40.519,41.656,43.519,45.838
34.288,34.085,34.869,36.859,37.578,38.743,38.816,39.549,41.545,42.198,43.899,45.992
127.69,126.4,130.59,137.38,140.62,143.11,145.37,146.48,151.26,151.67,154.97,158.03
243.59,241.73,243.4,244.82,262.84,258.84,261.63,268.9,273.47,270.21,273.74,277.1
256.17,251.56,266.91,262.81,264.1,279.27,266.86,270.05,275.58,271.97,274.67,279.75
273.41,253.72,273.11,276.28,276.55,286.47,275.39,273.07,279.62,276.44,277.72,280.58
453.27,445.51,443.99,454.58,464.16,469.91,473.58,470.04,487.39,494.61,496.6,503.02
658.83,662.18,667.47,671.71,675.4,680.73,682.89,686.07,690.31,693.82,696.93,700.76
660.31,664.29,668.65,672.43,676.5,681.34,683.17,687.42,690.92,694.26,697.27,700.96
662.93,665.79,670.64,673.45,676.93,681.91,685.47,687.52,691.73,694.75,697.34,701.16
1130.4,1184.2,1153.9,1225.4,1294.1,1322.9,1279.6,1269.5,1283.9,1290.3,1292.5,1306.9
1263,1228.1,1267.4,1281,1315,1365.4,1285.2,1280.8,1320.7,1307.1,1298.5,1311.7
1917.6,1951.8,1974.7,2006.8,2026.1,2055.8,2073,2088.8,2109.2,2123.7,2138,2151.5
1918.3,1955.3,1977.9,2007.9,2033.3,2058.5,2077.4,2092.8,2110.6,2124.7,2138.4,2153
1935.1,1962.9,1984.6,2013.4,2035.5,2060.1,2077.7,2094.7,2111.3,2126.2,2140.2,2153.4
2344.2,2303.3,2317.7,2450.5,2535.6,2583,2640.2,2658,2707,2714,2745.1,2763.8
2410.1,2377.9,2471,2516,2590.2,2659.9,2648.3,2684.5,2744.7,2737.7,2757.6,2771.4
2474.9,2430.4,2512.1,2632.9,2614.2,2702.3,2739.5,2700.9,2761.3,2768.1,2770.5,2791.5
2487.3,2565.3,2613.5,2675.6,2744.7,2799.2,2837,2874.5,2916.3,2947.3,2974.3,3004.7
2510.5,2568.8,2630.6,2695.4,2751.6,2811.7,2842.2,2880.5,2924.9,2950.1,2977.6,3005.9
2524,2587.4,2657,2708.7,2761.2,2818.3,2846.6,2888,2928.2,2954.2,2981.4,3008.1
2567.2,2853.4,3022.2,3057,3089,3123.6,3153,3180.4,3208.3,3231.9,3250.6,3268.6
2942.8,2969.3,3116,3242.4,3286.9,3381.1,3478.4,3567.6,3595.7,3630.1,3659.1,3766.5
3521.7,3648.4,3780,3902.2,4078.9,4162.2,4226.7,4292.2,4374.9,4432.9,4478.6,4531.5
3552.6,3666.4,3846,3936.5,4087.8,4200,4231,4299.3,4398.6,4448.6,4486.1,4534.2
3594.5,3688.4,3866,3992.5,4126.7,4213.6,4257.2,4314.4,4410.3,4455.4,4494.3,4542.3
4224.5,4841.3,4999,5296.7,5608.5,5771.4,5916.6,6049.3,6205,6300.1,6357.4,6448.7
4547.2,4875.4,5114.2,5374,5638.1,5846.1,5948.9,6088,6250.6,6342.9,6430.3,6535.7
4610.9,4998.9,5182.3,5458.3,5713.7,5905.1,6000.6,6116.5,6289.8,6371.4,6459.6,6555.4
4744.6,5022.4,5275.8,5530,5816.9,6021.1,6134.7,6167.2,6298.4,6388,6472.3,6562.2
4997,5239.7,5493.2,5717.4,5899.2,6049.4,6165.3,6270.5,6381.5,6458.4,6539.4,6598.6
5096.2,5327.6,5550.9,5729.8,5922.9,6075.3,6194,6282.5,6396.4,6473.5,6547.7,6600.8
5137,5340.1,5558.5,5745.6,5939.5,6100.6,6227.6,6300.1,6414.5,6479.2,6549.9,6611.3
5210.2,5432,5590.3,5788.1,5978.2,6139.7,6266.7,6391,6520.2,6625.8,6730.4,6813.8
5221.1,5464.8,5674.8,5842.6,5983.7,6189.3,6286.6,6413.5,6549.3,6634.4,6731.6,6822.5
5312.1,5506.5,5701.9,5852.5,6031.7,6216,6309.5,6423.1,6559.2,6659.3,6737.2,6825.5
5372.5,5719.4,5945.1,5979,6181.3,6400.9,6446,6537.6,6669.8,6729.3,6800.8,6850.1
5507.8,5733.5,6027.5,6135.6,6293,6419.8,6481.2,6571,6688.7,6736.6,6810,6876.8
6606.5,7065.9,7278.9,7628,7942.9,8240.4,8441.8,8642.6,8863,9019,9161,9295.3
6715.8,7112.2,7357.4,7670.2,7983.9,8266.3,8477.4,8662.7,8873.8,9025.5,9174,9310.3
6773.3,7122.8,7436.2,7741.9,8021.1,8282.7,8490,8675.3,8887.2,9051.2,9191,9330.4
6816.2,7450.9,8534.9,8749.2,9437.4,9984.6,10042,10291,10484,10689,10815,10940
6876.5,7584.8,8557.4,9155.6,9726.6,10039,10139,10370,10570,10756,10835,10984
6924.9,7632.6,8666.4,9370.1,10257,10887,11223,11723,11990,12188,12361,12501
7268.7,7913.7,8756.6,9525.7,10326,11009,11360,11747,12008,12190,12368,12502
7420.1,8013,8835.5,9815.5,10444,11047,11468,11765,12126,12431,12657,13018
7564.9,8566.8,9291.1,9931.1,10834,11244,11510,11809,12244,12512,12749,13036
7832.9,8687.1,9406.5,10175,10963,11280,11541,12031,12311,12555,12782,13055
8028.3,8856,9547.4,10341,11001,11514,11947,12496,13014,13377,13734,14053
8143.6,8930.2,9846.1,10617,11095,11607,12086,12523,13070,13445,13778,14066
8262,9200.8,9902.2,10623,11254,11783,12149,12565,13088,13499,13817,14119
8672.9,9451.8,10104,10889,12238,12962,13405,13801,14167,14463,14730,14968
8768.3,9874.3,10278,11084,12438,13070,13580,14039,14461,14837,15138,15434
8811.9,9884.9,10318,11258,12514,13187,13668,14094,14504,14880,15167,15446
9017.9,9936.9,10915,11683,12525,13318,14049,14649,15240,15629,16010,16315
9264.6,10047,11161,11853,12589,13361,14151,14679,15256,15662,16016,16339
9432.4,10422,11262,11945,12643,13434,14269,14729,15274,15703,16039,16351
9435.7,10552,11408,12229,13080,13752,14343,14798,15320,15761,16137,16452
9612.7,10745,11726,12265,13170,13896,14377,14913,15422,15786,16166,16496
9682.8,10916,11866,12453,13207,13961,14417,14958,15486,15802,16197,16525


==> figures/sphere-mean-length.csv <==
0.20242,5.4983e-11,5.7546,5.7393,5.747,12.224,11.705,30.335,33.503,23.583,7.1768,49.748,41.934,40.65,38.226,176.51,48.693,233.92,234.76,218.28,419.52,361.31,316.52,517.38,495.39,484.17,701.37,823.67,1009.9,981.62,947.77,2224.2,1988.6,1944.5,1817.7,1601.5,1504.6,1474.3,1603.6,1601.4,1513.5,1477.6,1369,2688.8,2594.5,2557,4124.2,4107.1,5575.8,5233.6,5598,5471.5,5221.9,6024.4,5922.6,5856.6,6295.5,6665.6,6633.6,7296.9,7074.2,6918.4,7015.8,6883.7,6842.2
0.18865,5.3056e-11,5.5809,5.5747,5.5709,12.833,11.908,31.632,35.371,28.191,26.861,57.507,38.589,36.677,35.369,122.65,83.542,199.7,197.76,190.47,460.49,393.5,361.05,439.45,437.06,420.75,415.13,797.18,883.14,867.84,853.9,1607.4,1660.3,1556.4,1539.9,1358.9,1273.2,1271.1,1381.7,1357.8,1319,1130.7,1143.2,2229.5,2198.1,2207.6,3489.5,3398.8,4868.1,4588.6,5005.2,4469.6,4367.8,5196.7,5136,4917.7,5516.6,5559.6,5560.6,6377.9,6291.6,5928.6,5899.9,5751,5609
0.17551,5.3511e-11,5.2984,5.2507,5.2659,12.246,11.123,27.435,33.699,12.836,7.4772,59.024,33.299,32.312,30.511,152.92,44.32,176.81,175.15,168.82,446.05,300.46,279.39,391.25,375.32,351.18,246.4,650.53,751.54,688.25,676.24,1449.6,1421.5,1373,1286.5,1105.3,1050,1052.8,1223.5,1147.7,1123.6,905.01,849.31,2016.4,1952.8,1894.2,2405.5,2426.2,3834.2,3745.7,4182.6,3745.4,3648.3,4505.3,4220.1,4216.3,4864.3,5155.7,5127.2,5399.4,5177.3,5088.5,5043.8,4770.2,4659.2
0.16282,5.3339e-11,5.0065,4.9811,4.8637,10.868,9.1334,20.649,32.282,16.94,4.3016,48.44,29.055,28.536,27.702,81.455,30.684,144.79,145.09,139.99,313.28,255.47,158.61,329.07,310.52,299.4,211.54,524.14,629.33,597.74,549.76,1152,1161.7,1097.1,1032.2,881.2,871.01,865.67,1025.7,979.9,973.07,871.11,741.2,1667.3,1640.1,1588.4,2191.2,1828,3130.6,2976.6,3202.6,3105.4,2880.1,3711.5,3449.4,3495.5,4079.2,4349.8,4187.3,4631.4,4485.4,4405.4,4222.9,4231.4,4071.7
0.14865,5.5505e-11,4.4626,4.4848,4.4909,10.154,8.4148,17.408,14.254,15.648,4.0374,38.858,25.362,24.465,24.229,12.78,3.275,125.44,119.75,117.94,228.16,181.23,177.27,260.02,254.29,246.96,179.58,479.63,452.62,446.41,415.54,840.17,897.63,841.66,745.31,699.37,677.96,671.78,835.52,838.78,793.79,668.78,583.78,1352.4,1326.4,1309.2,1503,1257,2243.4,2176,2573.7,2202.7,2091.8,3051.3,2971.2,2864.8,2730.4,2996.2,2931.7,3789.7,3750.2,3707.9,3371.6,3326.8,3317.9
0.1351,5.2751e-11,4.1548,4.1677,4.1266,8.4653,7.2496,14.925,18.253,0.48169,5.8902,33.112,20.035,19.624,19.245,16.06,53.685,95.736,94.555,93.329,180.73,111.58,89.198,205.51,194.15,189.84,144.92,385.41,369.32,334.19,328.72,677.29,689.61,650.29,541.1,549.12,525.49,510.71,674.07,633.21,609.56,449.24,456.95,1054.9,1044,1047.7,955.85,944.26,1613.4,1493.6,1970.9,1792.3,1775.1,2539.1,2458.9,2336,2006,2363.6,2258.3,2997.2,2978,2916.9,2699.4,2600.2,2564.1
0.1217,5.4874e-11,3.6597,3.6629,3.6046,7.7333,7.1766,12.659,15.466,12.895,5.1908,29.434,17.871,17.793,15.685,27.247,26.449,78.492,75.644,75.675,123.6,123.15,51.952,167.75,163.73,161.53,115.54,288.13,304.83,303.22,285.1,532.07,586.85,554.81,427.5,433.29,406.87,383.64,547.1,535.92,515.99,404.15,395.6,853.48,832.89,840.32,898.15,844.46,1278.1,1142.4,1549.8,1526.4,1513.7,2106.1,1980.5,1969.7,1563.2,1854,1777.9,2266.2,2187.5,2081.4,2108.2,2119.9,2108.1
0.10847,5.4768e-11,3.1027,3.1073,3.0881,6.5279,6.4434,11.551,8.198,9.7012,7.5131,32.973,14.692,13.542,13.633,37.347,30.903,62.709,60.252,58.728,105.74,86.896,90.532,130.25,125.38,120.1,88.206,198.87,239.3,234.88,227.89,399.38,447.71,438.89,395.01,328.04,318.35,311.17,422.75,409.02,402.46,312.56,305.79,652.69,647.56,655.06,649.78,613.9,777.88,755.27,1252.7,1227.8,1024.2,1556.7,1542.9,1553.2,1167.6,1394.5,1352,1666,1659.7,1621.4,1653.3,1583.2,1566.6
0.09519,5.6306e-11,2.5245,2.52,2.5202,5.3184,4.447,6.7722,3.6272,4.1698,0.95972,15.628,10.456,10.038,9.4266,22.96,9.0507,42.298,42.434,42.142,56.751,26.785,30.191,88.415,80.984,79.958,60.262,170.82,156.59,135.6,132,243.61,285.09,265.6,263.79,217.08,204.39,196.74,293.6,273.21,266.28,180.28,188.09,432.27,436.45,443.18,456.44,414.03,510.35,493.92,892.19,792.48,743.83,1038.3,996.63,1030.7,801.23,973.41,941.63,1074.5,1082.5,1076.8,1131.2,1074.2,1039.3
0.081513,7.7075e-11,1.8822,1.8877,1.8848,4.1815,3.7943,6.3583,6.8849,7.7782,4.1439,8.4041,6.9415,6.7054,6.4087,16.534,4.605,27.858,28.356,27.219,49.751,33.773,23.399,57.378,55.822,53.891,36.683,136.36,98.611,85.57,86.92,148.54,192.87,184.03,174.28,140.11,127.31,132.1,187.96,188.1,166.18,120.82,140.14,276.31,284.83,279.12,251.87,227.49,312.99,312.41,587.45,524.68,499.53,676.09,621.37,619.54,505.21,596.61,565.53,685.62,677.09,647.93,690.29,710.57,722.86
0.068008,7.3053e-11,1.0567,1.02,1.0058,2.3187,2.0933,3.0574,3.3611,5.0831,2.8634,6.4162,3.8381,3.6941,3.8162,14.33,13.166,13.54,14.61,13.207,18.679,13.885,20.992,30.405,28.238,26.733,18.007,107.41,52.948,48.075,47.946,91.242,105.47,95.765,89.973,59.109,53.138,61.382,83.329,90.898,88.371,49.278,66.764,134.29,136.32,139.34,125.51,149,139.81,134.41,360.82,287.43,272.64,318.71,288.16,301.83,238.13,296.33,278.78,304.75,322.74,311.93,314.27,330.8,327.74


==> figures/square-ev.csv <==
0,9.9998e-07,1e-06,1e-06,9.9976e-07
0.060881,0.060894,0.060924,0.060884,0.060885
0.060881,0.060913,0.060977,0.060902,0.060893
0.97409,0.97311,0.97391,0.97363,0.97383
0.97409,0.97385,0.97516,0.97407,0.97411
4.9313,4.9189,4.9272,4.9265,4.9285
4.9313,4.9214,4.9288,4.9267,4.929
12.298,12.289,12.292,12.294,12.296
15.585,15.504,15.542,15.551,15.565
15.585,15.525,15.559,15.559,15.571
38.05,37.729,37.873,37.913,37.972
38.05,37.8,37.902,37.939,37.989
49.74,49.621,49.658,49.687,49.71
49.74,49.674,49.696,49.711,49.724
78.901,77.911,78.295,78.471,78.656
78.901,78.141,78.439,78.566,78.716
114.58,114,114.18,114.32,114.43
114.58,114.31,114.41,114.46,114.51
146.17,143.65,144.59,145.07,145.55
146.17,144.22,144.93,145.31,145.69
196.77,196.17,196.36,196.51,196.62
210.46,208.63,209.21,209.66,210.01
210.46,209.66,209.95,210.12,210.27
249.37,243.68,245.68,246.87,247.95
249.37,244.99,246.54,247.44,248.29
342.51,337.99,339.41,340.51,341.38
342.51,340.53,341.24,341.66,342.03
399.44,387.85,391.82,394.33,396.54
399.44,390.51,393.57,395.51,397.23
444.25,441.68,442.48,443.12,443.61
444.25,442.47,443.04,443.47,443.81
517.3,507.73,510.73,513.07,514.91
517.3,512.98,514.5,515.44,516.25
608.81,586.94,594.22,599.13,603.32
608.81,591.99,597.69,601.4,604.64
742.87,724.68,730.38,734.81,738.31
742.87,734.28,737.28,739.16,740.78
795.83,788.2,790.56,792.47,793.93
795.83,791.52,792.95,793.96,794.78
891.35,852.59,865.29,874.16,881.6
891.35,861.52,871.46,878.21,883.94
996.13,989.37,991.5,993.17,994.46
1028.7,996.76,1006.8,1014.5,1020.7
1028.7,1012.8,1018.3,1021.8,1024.8
1256.6,1197.1,1218.1,1233.4,1245.9
1256.6,1212.2,1228.8,1240.3,1249.9
1262.4,1238.5,1244.1,1248.6,1252.1
1262.4,1247.5,1250.6,1252.7,1254.4
1385.8,1332.9,1349.4,1362.3,1372.5
1385.8,1358,1367.5,1373.7,1379
1738.8,1633.4,1667,1691.8,1712.1
1738.8,1657.7,1684.2,1703,1718.5
1773.9,1743,1760.9,1765.6,1769.2
1773.9,1755,1764,1767.5,1770.3
1826.5,1759.4,1769.1,1789.4,1805.4
1826.5,1780.2,1795.8,1806.3,1815.1
1833.2,1796.1,1807.5,1816.8,1823.9
1833.2,1815.7,1821.6,1825.7,1829
2338.8,2174.7,2226.3,2265.4,2297.1
2338.8,2212.5,2253.4,2282.9,2307.2
2364.7,2237.9,2277.3,2308.2,2332.6
2364.7,2290.5,2315.2,2332.2,2346.4
2533.7,2465.1,2486.1,2503.3,2516.5
2533.7,2502.5,2513,2520.2,2526.1
2782.6,2739.3,2752.7,2763.5,2771.8
2782.6,2754.8,2763.8,2770.5,2775.8
3015.8,2828.7,2886.9,2932.5,2968.5
3015.8,2834.8,2911.9,2965.2,2987.2
3082.1,2891.3,2938.3,2971.1,3018.9
3082.1,2900.7,2952.9,2997.6,3034.2
3148.3,3110.3,3122.2,3131.6,3138.9
3367.4,3250.6,3286.2,3315.6,3338
3367.4,3315.1,3332.8,3344.8,3354.7
3796.6,3528.3,3611.4,3676.7,3728.4
3796.6,3622.8,3679.4,3720,3753.3
3989.9,3626.6,3739,3826.4,3896.8
3989.9,3709.9,3799.5,3865.5,3919.3
4028.9,3942.2,3968.8,3990.6,4007.2
4028.9,3979.6,3995.8,4007.5,4016.9
4345.5,4157.9,4215,4262.2,4298.1
4345.5,4261.6,4289.9,4309.1,4325
4725.4,4348.9,4465.1,4556.7,4629.4
4725.4,4469.7,4552.1,4612.2,4661.3
4924.1,4564.3,4724.2,4849.9,4903.3
4924.1,4683.4,4810.9,4887.3,4907.2
5084.8,4840.4,4866.4,4894.2,4950.9
5084.8,4855.8,4877.5,4906,4983.3
5480.2,5193.2,5280.3,5352.5,5407.6
5480.2,5303.6,5394.4,5424,5448.7
5520.8,5351,5411.5,5451.3,5481.3
5520.8,5363.6,5462.6,5485.1,5500.7
5821.8,5438.5,5466.2,5589.1,5689.2
5821.8,5454.4,5571.7,5658.5,5729.3
6391,5660.9,5883.5,6060.4,6202.4
6391,5827.5,6005.5,6139.4,6248
6785.6,6362.9,6490.9,6597,6678.2
6785.6,6406,6620.9,6701.5,6738.3
7107,6588.9,6657.4,6791.5,6927.1
7107,6592.8,6753,6876.1,6976.1
7107.9,6929.2,6994.8,7035.9,7067.1


==> figures/teddy-ff1-ev.csv <==
1.0007e-06,9.9923e-07,9.9819e-07
69.772,88.653,94.185
218.45,296.34,310.58
423.21,506.09,532.51
823.11,989.29,981.62
1231.3,1475.4,1437.7
1373.6,1700.4,1725.8
1636.6,1979.6,2072.4
2085.8,2445.1,2539.9
2426.8,2811.5,2917.7
3776,4270.2,4416.1
4168.5,4819.4,5141.2
5207.7,5883.7,6246.3
7028.1,7827.5,8069.5
8186.6,8982.9,9243.8
8748.1,10615,10977
9605.1,10919,11106
11663,13215,13606
14844,16533,17098
18033,19220,19689
18524,20995,21271
21046,23309,23972
24566,26299,26690
25713,28291,28721
27910,30391,30987
29361,31817,32437
34470,36111,36936
38774,42390,42655
43159,44286,45292
45040,49461,51179
48091,50734,52540
50404,53627,55010
54033,57503,59092
55109,59488,60969
56321,60524,62004
59543,63572,64720
67000,73532,75638
72267,75612,77180
74793,80432,81535
77330,84286,85548
82125,91062,93569
84379,93609,96485
87934,95628,97050
92963,1.0234e+05,1.0489e+05
95265,1.0349e+05,1.0771e+05
97370,1.0698e+05,1.103e+05
1.0307e+05,1.12e+05,1.1353e+05
1.0737e+05,1.1595e+05,1.1833e+05
1.0904e+05,1.1909e+05,1.2266e+05
1.1422e+05,1.2485e+05,1.3e+05
1.2334e+05,1.3478e+05,1.4321e+05
1.2957e+05,1.4467e+05,1.4766e+05
1.3233e+05,1.4605e+05,1.5034e+05
1.3343e+05,1.4846e+05,1.5325e+05
1.3762e+05,1.4962e+05,1.5524e+05
1.406e+05,1.5559e+05,1.6121e+05
1.4889e+05,1.6214e+05,1.6608e+05
1.4937e+05,1.6481e+05,1.7227e+05
1.5174e+05,1.693e+05,1.7453e+05
1.5852e+05,1.7191e+05,1.8351e+05
1.6092e+05,1.7832e+05,1.8488e+05
1.6736e+05,1.8524e+05,1.9086e+05
1.7255e+05,1.8918e+05,1.9335e+05
1.7632e+05,1.9311e+05,1.994e+05


==> figures/teddy-ff1-mean-length.csv <==
0.0373,2.4662e-09,24.413,92.123,109.29,158.51,206.48,352.23,435.83,454.11,490.98,640.16,972.69,1038.5,1041.4,1057.2,2229.2,1500.7,1943.8,2254.5,1655.9,2747.1,2925.9,2124.2,3007.6,3077.7,3076,2466,3881.1,2132.5,6139,4448.6,4606.4,5059.5,5860.2,5682.8,5177.4,8637.5,4912.3,6742.8,8217.7,11443,12106,9116.2,11931,12443,12930,10461,10959,13623,15785,19862,18091,18004,19822,17614,20612,17189,22898,22792,24985,23954,23500,20797,23083
0.028654,1.0434e-09,5.5315,14.232,26.419,7.6707,37.655,25.363,92.852,94.8,106.22,145.9,321.86,362.51,241.99,260.84,362.63,187.23,391.62,565.14,469.04,276.09,662.26,391.29,429.3,596.25,620.36,825.1,265.42,1006.1,1717.9,1805.7,1382.6,1588.5,1481.7,1480,1147.9,2106.1,1567.5,1103.4,1262.5,2506.4,2875.5,1422.5,2549.1,4214.2,3323.1,1531.5,2379.9,3570.9,5153.1,8429.8,2988.6,4291.2,4790.6,5611.4,5619.8,3934.3,7460,5232.2,11597,6555.5,5612.8,4168.1,6287.4


==> figures/teddy-ff2-ev.csv <==
9.9989e-07,9.9957e-07,9.9817e-07
66.048,82.862,86.187
221.06,296.46,311.37
361.46,449.26,424.2
761.05,926.99,916.81
1226.8,1458.5,1386.9
1317.6,1643.4,1591.2
1546.5,1949,2021.5
2036,2342.8,2409.3
2251.9,2577.1,2620.6
3404.1,3869,3938.8
4249.4,4854.9,5071.2
4897.3,5394.8,5542.7
6625.7,7691.1,7461.3
7428.6,8097.7,9243.6
8907.1,10294,10442
9791.3,11172,12129
10102,12001,13098
12819,14356,13979
16103,17872,19161
18110,20423,20710
19178,21639,22979
21451,23133,23355
25960,26930,26459
27224,29692,30350
28740,30636,31123
30640,33238,33723
34764,35664,35614
37159,40546,38574
39377,43665,43089
46009,50121,50980
48671,52114,51275
49384,55294,56140
52476,58871,59065
54833,60120,61163
59052,64341,65610
62080,67898,69746
67903,73045,70745
72118,77330,76816
74515,83133,83185
78094,86364,87532
80402,87923,87998
83282,90672,90865
87417,95610,91952
93894,1.0172e+05,1.0081e+05
96068,1.0447e+05,1.0413e+05
1.0078e+05,1.0768e+05,1.1e+05
1.0488e+05,1.1172e+05,1.144e+05
1.1083e+05,1.2086e+05,1.2399e+05
1.1262e+05,1.2463e+05,1.25e+05
1.1734e+05,1.2709e+05,1.2725e+05
1.1924e+05,1.2959e+05,1.3116e+05
1.2319e+05,1.3385e+05,1.3344e+05
1.2758e+05,1.3902e+05,1.3705e+05
1.3019e+05,1.4297e+05,1.4624e+05
1.3312e+05,1.4472e+05,1.4961e+05
1.3641e+05,1.4832e+05,1.5034e+05
1.4282e+05,1.5893e+05,1.5937e+05
1.4706e+05,1.6205e+05,1.6071e+05
1.4837e+05,1.6694e+05,1.6596e+05
1.5472e+05,1.7254e+05,1.6923e+05
1.5667e+05,1.7723e+05,1.744e+05
1.5951e+05,1.8043e+05,1.8166e+05
1.6455e+05,1.87e+05,1.8635e+05


==> figures/teddy-ff2-mean-length.csv <==
0.0373,1.7201e-09,20.139,90.316,62.738,155.76,160.05,273.56,474.99,373.3,368.62,534.72,821.81,645.42,835.59,1815,1534.7,2337.9,2995.8,1160,3058,2599.8,3801.5,1904.3,498.85,3125.2,2383,3082.6,849.43,1414.8,3712.1,4970.7,2603.6,6756.4,6588.8,6329.8,6558.2,7665.9,2842,4697.8,8669.8,9438.1,7596.4,7583,4534.3,6919.8,8058.3,9220,9519,13164,12387,9906.2,11914,10249,9474.5,16057,16483,13932,16550,13652,17586,14510,17731,22151,21798
0.028654,1.402e-09,3.3247,14.913,25.057,10.173,71.664,52.224,72.511,66.522,43.423,69.888,216.33,147.88,229.78,1145.9,148.07,957.64,1097.3,377.29,1289.6,286.29,1340,221.77,471.18,657.34,486.99,484.53,49.944,1972.6,575.66,858.76,838.91,846.33,193.61,1042.7,1269.1,1847.8,2299.9,514.85,52.335,1167.7,75.288,192.17,3658.9,908.13,342.69,2312.6,2681.4,3129,370.4,160.44,1563.1,413.76,1968,3268.4,4886.7,2022.9,438.27,1338.9,976.7,3316.8,2827.7,1226.2,652.14


==> figures/warp-evs.csv <==
1e-06,1.0001e-06
0.16114,0.17176
0.29322,0.21208
0.97406,1.0185
1.2358,1.2276
5.6019,5.3667
6.7518,6.022
15.562,15.646
18.491,17.985
28.823,31.573
36.958,37.815
44.12,41.858
63.04,66.649
78.587,78.718
87.448,83.632
122.1,135.14
149.39,148.55
158.24,156.86
171.04,174.9
214.43,225.68
246.91,247.19
247.51,247.68
307.29,328.24
333.24,349.61
403.31,401.36
428.33,414.95
467.68,485.11
519.53,538.34
554.65,581.44
601.55,601.71
626.05,632.51
675.9,708.49
774.63,800.12
853.71,873.18
895.19,885.25
965.21,975.52
1015,1066.4
1066.4,1108.2
1155.1,1189
1236.6,1240.6
1240.5,1259.4
1281.8,1276.6
1496.9,1564.4
1601.3,1651.8
1652.4,1686
1692.8,1713.8
1839.5,1865.1
1872.3,1880.1
1910.3,1951
2001.1,2084.2
2264.2,2283.3
2283.3,2284.2
2324.8,2373.7
2470,2509.2
2602.6,2690.2
2675.8,2775.7
2839.1,2893
2922.3,2965
3003.4,3021.7
3186.8,3187.9
3344.6,3416.7
3457.1,3553
3512.3,3586.1
3587.2,3678.6
3826.9,3827.6


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


